RV measurements of directly imaged brown dwarf GQ Lup B to search for exo-satellites

GQ Lup B is one of the few substellar companions with a detected cicumplanetary disk, or CPD. Observations of the CPD suggest the presence of a cavity, possibly formed by an exo-satellite. Using the Keck Planet Imager and Characterizer (KPIC), a high contrast imaging suite that feeds a high resolution spectrograph (1.9-2.5 microns, R$\sim$35,000), we present the first dedicated radial velocity (RV) observations around a high-contrast, directly imaged substellar companion, GQ Lup B, to search for exo-satellites. Over 11 epochs, we find a best and median RV error of 400-1000 m/s, most likely limited by systematic fringing in the spectra due to transmissive optics within KPIC. With this RV precision, KPIC is sensitive to exomoons 0.6-2.8% the mass of GQ Lup B ($\sim 30 M_{\text{Jup}}$) at separations between the Roche limit and $65 R_{\text{Jup}}$, or the extent of the cavity inferred within the CPD detected around GQ Lup B. Using simulations of HISPEC, a high resolution infrared spectrograph planned to debut at W.M. Keck Observatory in 2026, we estimate future exomoon sensitivity to increase by over an order of magnitude, providing sensitivity to less massive satellites potentially formed within the CPD itself. Additionally, we run simulations to estimate the amount of material that different masses of satellites could clear in a CPD to create the observed cavity. We find satellite-to-planet mass ratios of $q > 2 \times 10^{-4}$ can create observable cavities and report a maximum cavity size of $\sim 51 \, R_{\text{Jup}}$ carved from a satellite.

==> GQLupB_RVs.txt <==
Time (MJD) RV (km/s) Error (km/s) Fiber/Order
59328.464 -400.0 1069.1 Fib2_Order33
59328.472 200.0 857.5 Fib2_Order33
59328.479 -600.0 676.9 Fib2_Order33
59328.488 -1600.0 603.8 Fib2_Order33
59328.496 -1000.0 744.3 Fib2_Order33
59328.503 -200.0 982.5 Fib2_Order33
59328.464 1400.0 27587.7 Fib2_Order32
59328.472 400.0 1299.5 Fib2_Order32
59328.479 600.0 1047.6 Fib2_Order32
59328.488 1000.0 916.9 Fib2_Order32
59328.496 2000.0 836.1 Fib2_Order32
59328.503 -1800.0 1115.1 Fib2_Order32
59328.464 -600.0 147013.3 Fib2_Order33
59328.472 -2000.0 1202.3 Fib2_Order33
59328.488 -2000.0 1123.4 Fib2_Order33
59328.496 3600.0 1098.0 Fib2_Order33
59328.503 -800.0 1309.1 Fib2_Order33
59780.257 -400.0 18412.8 Fib2_Order33
59780.265 -1400.0 153585.5 Fib2_Order33
59780.270 2800.0 79703.2 Fib3_Order33
59780.253 -3400.0 950.9 Fib3_Order32
59780.269 -4000.0 957.2 Fib3_Order32
59780.271 -400.0 1442.1 Fib3_Order32
59780.247 4000.0 47864.8 Fib3_Order33
59781.247 -1000.0 569.5 Fib2_Order33
59781.254 -400.0 416.5 Fib4_Order33
59781.264 -800.0 449.4 Fib2_Order33
59781.272 -1200.0 572.6 Fib4_Order33
59781.247 200.0 668.8 Fib2_Order32
59781.254 -600.0 563.0 Fib4_Order32
59781.264 -1000.0 667.5 Fib2_Order32
59781.272 200.0 799.0 Fib4_Order32
59781.247 2200.0 732.1 Fib2_Order33
59781.254 400.0 678.9 Fib4_Order33
59781.264 800.0 757.8 Fib2_Order33
59781.272 3200.0 1098.1 Fib4_Order33
59783.250 -800.0 398.0 Fib2_Order33
59783.257 200.0 424.7 Fib3_Order33
59783.250 1400.0 509.9 Fib2_Order32
59783.257 0.0 601.7 Fib3_Order32
59783.250 1000.0 720.0 Fib2_Order33
59783.257 800.0 534.2 Fib3_Order33
60070.372 600.0 142746.2 Fib2_Order33
60070.374 -800.0 1103.4 Fib4_Order33
60070.376 -3000.0 2197.3 Fib2_Order33
60070.408 -2800.0 119077.4 Fib2_Order33
60070.411 -1800.0 230439.9 Fib2_Order33
60070.374 -600.0 1649.9 Fib4_Order32
60070.380 -4200.0 84639.0 Fib2_Order33
60070.381 -3400.0 149230.7 Fib4_Order33
60070.405 1000.0 1811.7 Fib2_Order33
60070.409 -1200.0 1271.1 Fib2_Order33
60070.411 -1000.0 57552.0 Fib2_Order33
60099.364 -200.0 1144.2 Fib2_Order33
60099.367 -1600.0 124386.3 Fib3_Order33
60099.390 2000.0 53493.9 Fib3_Order33
60099.393 -2400.0 681.0 Fib2_Order33
60099.398 600.0 176571.7 Fib2_Order33
60099.356 -4400.0 2438.8 Fib3_Order32
60099.359 -1000.0 1146.5 Fib2_Order32
60099.400 -1600.0 201014.6 Fib3_Order32
60099.364 0.0 1213.1 Fib2_Order33
60099.388 1800.0 1977.2 Fib2_Order33
60099.393 -1000.0 1084.4 Fib2_Order33
60116.254 200.0 1359.4 Fib2_Order33
60116.256 1200.0 741.0 Fib3_Order33
60116.259 1400.0 1095.4 Fib2_Order33
60116.261 -1600.0 807.6 Fib3_Order33
60116.264 200.0 692.6 Fib2_Order33
60116.266 -1600.0 1214.1 Fib3_Order33
60116.269 -800.0 740.8 Fib2_Order33
60116.271 -800.0 715.9 Fib3_Order33
60116.275 -1400.0 806.0 Fib2_Order33
60116.277 -2000.0 1121.2 Fib3_Order33
60116.280 -1400.0 911.6 Fib2_Order33
60116.282 -2400.0 865.3 Fib3_Order33
60116.297 400.0 1278.0 Fib2_Order33
60116.300 2000.0 1107.6 Fib3_Order33
60116.302 800.0 1045.8 Fib2_Order33
60116.305 -1000.0 1244.9 Fib3_Order33
60116.307 0.0 785.2 Fib2_Order33
60116.310 2000.0 781.7 Fib3_Order33
60116.312 -1200.0 1591.8 Fib2_Order33
60116.315 -400.0 848.1 Fib3_Order33
60116.317 -400.0 913.7 Fib2_Order33
60116.320 -200.0 847.2 Fib3_Order33
60116.323 -1400.0 857.8 Fib2_Order33
60116.325 400.0 852.4 Fib3_Order33
60116.328 -400.0 1187.1 Fib2_Order33
60116.330 -200.0 682.7 Fib3_Order33
60116.333 0.0 946.7 Fib2_Order33
60116.335 -1600.0 796.1 Fib3_Order33
60116.338 -1000.0 887.2 Fib2_Order33
60116.340 200.0 844.7 Fib3_Order33
60116.343 0.0 1027.5 Fib2_Order33
60116.346 -200.0 951.4 Fib3_Order33
60116.249 -2200.0 339594.2 Fib2_Order32
60116.251 400.0 811.0 Fib3_Order32
60116.254 1000.0 955.6 Fib2_Order32
60116.256 -1800.0 1008.7 Fib3_Order32
60116.259 0.0 873.3 Fib2_Order32
60116.261 -1600.0 1196.1 Fib3_Order32
60116.264 1800.0 751.1 Fib2_Order32
60116.266 -600.0 1458.7 Fib3_Order32
60116.269 0.0 916.1 Fib2_Order32
60116.271 800.0 1558.1 Fib3_Order32
60116.275 -600.0 949.4 Fib2_Order32
60116.277 600.0 1572.0 Fib3_Order32
60116.280 0.0 853.9 Fib2_Order32
60116.282 -2400.0 749.8 Fib3_Order32
60116.297 2200.0 1135.5 Fib2_Order32
60116.300 200.0 1095.7 Fib3_Order32
60116.302 -800.0 1102.1 Fib2_Order32
60116.305 -1200.0 1364.4 Fib3_Order32
60116.307 1800.0 1272.5 Fib2_Order32
60116.310 1200.0 1473.6 Fib3_Order32
60116.312 2000.0 1419.5 Fib2_Order32
60116.317 1600.0 902.7 Fib2_Order32
60116.320 -3800.0 1054.6 Fib3_Order32
60116.323 800.0 1196.0 Fib2_Order32
60116.325 -600.0 932.1 Fib3_Order32
60116.328 -200.0 679.0 Fib2_Order32
60116.330 -600.0 1878.7 Fib3_Order32
60116.333 1400.0 981.0 Fib2_Order32
60116.335 2400.0 1075.1 Fib3_Order32
60116.338 1400.0 960.8 Fib2_Order32
60116.340 -1200.0 1012.5 Fib3_Order32
60116.343 -1000.0 1327.1 Fib2_Order32
60116.346 -4400.0 1233.9 Fib3_Order32
60116.254 4800.0 2745.3 Fib2_Order33
60116.259 1800.0 1102.2 Fib2_Order33
60116.261 400.0 1440.6 Fib3_Order33
60116.264 -2800.0 66710.0 Fib2_Order33
60116.266 2200.0 939.1 Fib3_Order33
60116.269 2600.0 1478.3 Fib2_Order33
60116.271 3400.0 737.8 Fib3_Order33
60116.275 1000.0 1505.3 Fib2_Order33
60116.277 400.0 1590.0 Fib3_Order33
60116.280 1400.0 17229.4 Fib2_Order33
60116.282 800.0 1091.2 Fib3_Order33
60116.300 800.0 1671.2 Fib3_Order33
60116.302 -600.0 1284.1 Fib2_Order33
60116.305 4400.0 1772.4 Fib3_Order33
60116.307 400.0 860.8 Fib2_Order33
60116.310 -800.0 1256.8 Fib3_Order33
60116.312 4600.0 1696.9 Fib2_Order33
60116.315 -3000.0 765.3 Fib3_Order33
60116.323 400.0 1137.4 Fib2_Order33
60116.325 -1600.0 914.2 Fib3_Order33
60116.328 1000.0 1745.0 Fib2_Order33
60116.330 1400.0 1081.3 Fib3_Order33
60116.333 1200.0 850.1 Fib2_Order33
60116.335 0.0 2085.3 Fib3_Order33
60116.338 -400.0 840.3 Fib2_Order33
60116.340 1200.0 1200.1 Fib3_Order33
60116.343 1000.0 864.5 Fib2_Order33
60116.346 -1600.0 2863.8 Fib3_Order33
60118.245 0.0 867.1 Fib3_Order33
60118.247 -1200.0 1245.2 Fib2_Order33
60118.250 -600.0 683.8 Fib3_Order33
60118.252 800.0 1371.1 Fib2_Order33
60118.255 0.0 825.8 Fib3_Order33
60118.257 -400.0 892.2 Fib2_Order33
60118.260 200.0 802.4 Fib3_Order33
60118.262 -800.0 921.2 Fib2_Order33
60118.265 -1400.0 1138.9 Fib2_Order33
60118.272 200.0 796.4 Fib3_Order33
60118.275 -800.0 694.8 Fib2_Order33
60118.277 -1400.0 1168.2 Fib3_Order33
60118.279 -400.0 709.6 Fib2_Order33
60118.282 1000.0 805.0 Fib3_Order33
60118.284 -400.0 884.3 Fib2_Order33
60118.287 600.0 888.1 Fib3_Order33
60118.289 -3200.0 1131.1 Fib2_Order33
60118.309 400.0 754.9 Fib3_Order33
60118.312 -400.0 814.3 Fib2_Order33
60118.314 600.0 1782.6 Fib3_Order33
60118.316 -600.0 700.7 Fib2_Order33
60118.319 -600.0 845.4 Fib3_Order33
60118.321 400.0 21771.0 Fib2_Order33
60118.324 -600.0 544.3 Fib3_Order33
60118.326 -800.0 801.0 Fib2_Order33
60118.329 -600.0 637.0 Fib3_Order33
60118.331 -1600.0 858.8 Fib2_Order33
60118.334 1000.0 598.6 Fib3_Order33
60118.336 -600.0 882.1 Fib2_Order33
60118.339 600.0 715.1 Fib3_Order33
60118.341 -1800.0 755.7 Fib2_Order33
60118.344 1200.0 1071.6 Fib3_Order33
60118.346 -1400.0 717.2 Fib2_Order33
60118.245 2200.0 1687.4 Fib3_Order32
60118.250 -600.0 1446.3 Fib3_Order32
60118.252 2000.0 1208.2 Fib2_Order32
60118.255 -200.0 1376.5 Fib3_Order32
60118.257 1400.0 1000.1 Fib2_Order32
60118.260 3200.0 1015.0 Fib3_Order32
60118.262 2800.0 1768.6 Fib2_Order32
60118.265 1800.0 1396.4 Fib2_Order32
60118.272 1800.0 945.7 Fib3_Order32
60118.275 1400.0 859.2 Fib2_Order32
60118.277 1000.0 1050.9 Fib3_Order32
60118.279 400.0 691.4 Fib2_Order32
60118.282 1600.0 913.5 Fib3_Order32
60118.284 -200.0 863.5 Fib2_Order32
60118.287 1600.0 932.5 Fib3_Order32
60118.289 -3200.0 850.8 Fib2_Order32
60118.309 200.0 871.4 Fib3_Order32
60118.312 0.0 931.8 Fib2_Order32
60118.314 200.0 789.3 Fib3_Order32
60118.316 1200.0 1431.0 Fib2_Order32
60118.321 -1400.0 790.5 Fib2_Order32
60118.324 1400.0 1103.7 Fib3_Order32
60118.326 600.0 1050.5 Fib2_Order32
60118.329 -1200.0 1018.0 Fib3_Order32
60118.331 -800.0 1108.9 Fib2_Order32
60118.334 1400.0 1169.9 Fib3_Order32
60118.336 1400.0 776.2 Fib2_Order32
60118.341 1000.0 794.5 Fib2_Order32
60118.344 1000.0 1412.5 Fib3_Order32
60118.346 -600.0 986.1 Fib2_Order32
60118.247 2200.0 1056.1 Fib2_Order33
60118.250 -1200.0 1464.6 Fib3_Order33
60118.252 400.0 1187.3 Fib2_Order33
60118.255 1000.0 2298.8 Fib3_Order33
60118.260 -600.0 1214.6 Fib3_Order33
60118.262 -200.0 942.8 Fib2_Order33
60118.265 2800.0 2465.3 Fib2_Order33
60118.272 3800.0 1246.2 Fib3_Order33
60118.275 -200.0 1374.4 Fib2_Order33
60118.277 2000.0 857.4 Fib3_Order33
60118.279 800.0 1063.5 Fib2_Order33
60118.282 1200.0 1063.5 Fib3_Order33
60118.284 1400.0 1166.1 Fib2_Order33
60118.287 -200.0 937.9 Fib3_Order33
60118.289 2000.0 1726.9 Fib2_Order33
60118.309 2200.0 1494.9 Fib3_Order33
60118.312 1800.0 1027.5 Fib2_Order33
60118.314 400.0 1528.0 Fib3_Order33
60118.316 1200.0 1293.9 Fib2_Order33
60118.319 -2000.0 1117.1 Fib3_Order33
60118.324 2400.0 1004.3 Fib3_Order33
60118.326 1400.0 922.5 Fib2_Order33
60118.329 2800.0 937.9 Fib3_Order33
60118.331 2000.0 863.4 Fib2_Order33
60118.334 2000.0 1004.8 Fib3_Order33
60118.341 3800.0 1003.5 Fib2_Order33
60118.346 4400.0 1198.8 Fib2_Order33
60119.246 -1200.0 883.7 Fib3_Order33
60119.248 1000.0 969.2 Fib2_Order33
60119.251 -600.0 1183.9 Fib3_Order33
60119.253 400.0 1246.7 Fib2_Order33
60119.256 -1600.0 1215.6 Fib3_Order33
60119.258 -1400.0 767.7 Fib2_Order33
60119.261 400.0 1032.2 Fib3_Order33
60119.263 -800.0 709.8 Fib2_Order33
60119.270 -200.0 936.3 Fib3_Order33
60119.273 0.0 1115.6 Fib2_Order33
60119.275 2400.0 1108.5 Fib3_Order33
60119.278 -200.0 896.8 Fib2_Order33
60119.280 600.0 1015.3 Fib3_Order33
60119.283 200.0 1303.2 Fib2_Order33
60119.285 -2600.0 1134.8 Fib3_Order33
60119.288 3000.0 1067.9 Fib2_Order33
60119.290 -3000.0 1391.5 Fib3_Order33
60119.293 200.0 1112.0 Fib2_Order33
60119.313 1200.0 818.8 Fib2_Order33
60119.316 -3000.0 1081.3 Fib3_Order33
60119.318 -1400.0 829.0 Fib2_Order33
60119.321 800.0 1303.8 Fib3_Order33
60119.323 0.0 876.2 Fib2_Order33
60119.326 400.0 1313.2 Fib3_Order33
60119.328 0.0 974.8 Fib2_Order33
60119.333 -1400.0 1111.2 Fib2_Order33
60119.336 -600.0 1859.3 Fib3_Order33
60119.338 -2400.0 813.4 Fib2_Order33
60119.341 -2200.0 1172.4 Fib3_Order33
60119.343 0.0 1031.5 Fib2_Order33
60119.346 -600.0 978.1 Fib3_Order33
60119.246 -1000.0 1054.8 Fib3_Order32
60119.248 -1400.0 953.0 Fib2_Order32
60119.251 -1200.0 1513.5 Fib3_Order32
60119.253 -1000.0 766.7 Fib2_Order32
60119.256 -3200.0 1246.6 Fib3_Order32
60119.258 800.0 933.5 Fib2_Order32
60119.261 2600.0 1044.9 Fib3_Order32
60119.263 600.0 758.7 Fib2_Order32
60119.273 1400.0 1439.2 Fib2_Order32
60119.275 -1000.0 936.8 Fib3_Order32
60119.278 1200.0 704.3 Fib2_Order32
60119.280 -200.0 879.4 Fib3_Order32
60119.283 3400.0 1063.2 Fib2_Order32
60119.285 800.0 994.2 Fib3_Order32
60119.288 -3400.0 1109.0 Fib2_Order32
60119.290 -1600.0 1352.4 Fib3_Order32
60119.293 200.0 1416.2 Fib2_Order32
60119.313 1600.0 1607.1 Fib2_Order32
60119.316 -1600.0 1022.7 Fib3_Order32
60119.318 0.0 1009.1 Fib2_Order32
60119.321 -400.0 1204.1 Fib3_Order32
60119.323 400.0 959.8 Fib2_Order32
60119.326 600.0 1974.9 Fib3_Order32
60119.328 -800.0 1167.6 Fib2_Order32
60119.331 -1800.0 1055.9 Fib3_Order32
60119.333 1200.0 1007.0 Fib2_Order32
60119.336 800.0 23352.6 Fib3_Order32
60119.338 600.0 1273.5 Fib2_Order32
60119.341 -4800.0 1013.3 Fib3_Order32
60119.343 1000.0 1057.8 Fib2_Order32
60119.346 -400.0 3962.0 Fib3_Order32
60119.251 -1600.0 1559.7 Fib3_Order33
60119.253 800.0 1175.2 Fib2_Order33
60119.256 -4200.0 1154.2 Fib3_Order33
60119.261 1400.0 1316.1 Fib3_Order33
60119.270 1200.0 1393.5 Fib3_Order33
60119.273 -800.0 807.8 Fib2_Order33
60119.275 1400.0 1715.7 Fib3_Order33
60119.278 800.0 1201.2 Fib2_Order33
60119.280 0.0 1836.2 Fib3_Order33
60119.283 -600.0 1939.7 Fib2_Order33
60119.288 4000.0 1014.4 Fib2_Order33
60119.290 -400.0 1022.2 Fib3_Order33
60119.293 1000.0 1870.7 Fib2_Order33
60119.313 -1600.0 1224.1 Fib2_Order33
60119.316 -800.0 1213.9 Fib3_Order33
60119.318 2600.0 1685.0 Fib2_Order33
60119.321 2000.0 1745.4 Fib3_Order33
60119.323 1400.0 1085.5 Fib2_Order33
60119.328 200.0 900.3 Fib2_Order33
60119.333 400.0 1032.2 Fib2_Order33
60119.336 1000.0 2038.4 Fib3_Order33
60119.338 -1600.0 1202.7 Fib2_Order33
60119.341 -2400.0 2503.1 Fib3_Order33
60124.251 -400.0 988.9 Fib2_Order33
60124.253 -1000.0 722.3 Fib3_Order33
60124.256 -600.0 741.7 Fib2_Order33
60124.258 -1000.0 680.4 Fib3_Order33
60124.261 400.0 794.4 Fib2_Order33
60124.263 -600.0 557.3 Fib3_Order33
60124.266 -1200.0 698.9 Fib2_Order33
60124.268 -600.0 619.0 Fib3_Order33
60124.271 -600.0 616.1 Fib2_Order33
60124.273 -1200.0 611.9 Fib3_Order33
60124.278 -1000.0 572.8 Fib2_Order33
60124.281 -400.0 538.9 Fib3_Order33
60124.283 0.0 578.3 Fib3_Order33
60124.286 -1000.0 631.2 Fib2_Order33
60124.288 400.0 751.7 Fib3_Order33
60124.291 -1000.0 718.2 Fib2_Order33
60124.301 -200.0 688.1 Fib3_Order33
60124.304 -1000.0 612.5 Fib2_Order33
60124.306 -1200.0 601.3 Fib2_Order33
60124.309 -800.0 738.8 Fib3_Order33
60124.311 -200.0 692.7 Fib2_Order33
60124.314 -200.0 680.2 Fib3_Order33
60124.316 -600.0 939.4 Fib2_Order33
60124.319 -800.0 601.1 Fib3_Order33
60124.321 -600.0 560.6 Fib2_Order33
60124.324 1400.0 696.8 Fib3_Order33
60124.326 -800.0 529.0 Fib2_Order33
60124.329 400.0 835.3 Fib3_Order33
60124.331 -1000.0 1139.6 Fib2_Order33
60124.251 -1600.0 896.3 Fib2_Order32
60124.253 -400.0 680.1 Fib3_Order32
60124.256 -400.0 919.0 Fib2_Order32
60124.258 -400.0 687.0 Fib3_Order32
60124.263 1000.0 953.2 Fib3_Order32
60124.266 1800.0 953.2 Fib2_Order32
60124.268 3000.0 740.9 Fib3_Order32
60124.271 400.0 581.8 Fib2_Order32
60124.273 0.0 619.8 Fib3_Order32
60124.278 0.0 672.7 Fib2_Order32
60124.281 800.0 593.5 Fib3_Order32
60124.283 200.0 702.8 Fib3_Order32
60124.286 -600.0 806.3 Fib2_Order32
60124.288 600.0 836.7 Fib3_Order32
60124.291 -200.0 748.2 Fib2_Order32
60124.301 1400.0 1097.6 Fib3_Order32
60124.304 1000.0 1087.0 Fib2_Order32
60124.306 600.0 805.3 Fib2_Order32
60124.309 400.0 725.7 Fib3_Order32
60124.311 800.0 704.7 Fib2_Order32
60124.314 800.0 671.1 Fib3_Order32
60124.316 800.0 987.1 Fib2_Order32
60124.319 -600.0 876.6 Fib3_Order32
60124.321 200.0 791.1 Fib2_Order32
60124.324 -400.0 700.8 Fib3_Order32
60124.326 1200.0 689.3 Fib2_Order32
60124.329 -600.0 687.8 Fib3_Order32
60124.331 1400.0 1053.5 Fib2_Order32
60124.251 -400.0 1113.4 Fib2_Order33
60124.253 2200.0 763.7 Fib3_Order33
60124.256 -2000.0 821.1 Fib2_Order33
60124.258 2200.0 920.7 Fib3_Order33
60124.263 1400.0 928.6 Fib3_Order33
60124.266 3200.0 1574.5 Fib2_Order33
60124.268 1400.0 1042.1 Fib3_Order33
60124.271 1400.0 669.3 Fib2_Order33
60124.273 1800.0 1283.3 Fib3_Order33
60124.278 1400.0 744.1 Fib2_Order33
60124.281 2200.0 986.2 Fib3_Order33
60124.283 1800.0 1403.4 Fib3_Order33
60124.288 -600.0 1089.9 Fib3_Order33
60124.291 200.0 786.5 Fib2_Order33
60124.301 800.0 865.3 Fib3_Order33
60124.304 600.0 1070.8 Fib2_Order33
60124.306 800.0 1007.6 Fib2_Order33
60124.309 400.0 1132.2 Fib3_Order33
60124.311 600.0 806.4 Fib2_Order33
60124.314 -400.0 667.6 Fib3_Order33
60124.316 3200.0 1344.0 Fib2_Order33
60124.319 1400.0 1297.8 Fib3_Order33
60124.321 1600.0 1406.6 Fib2_Order33
60124.324 3800.0 2415.7 Fib3_Order33
60124.326 3200.0 1477.7 Fib2_Order33
60124.329 4400.0 1344.0 Fib3_Order33
60124.331 -600.0 821.4 Fib2_Order33
60127.257 -4200.0 119107.8 Fib4_Order33
60127.258 -3000.0 1187.9 Fib4_Order33
60127.261 -800.0 1342.3 Fib2_Order33
60127.263 -600.0 1279.6 Fib4_Order33
60127.266 -1400.0 774.7 Fib2_Order33
60127.268 -4000.0 1376.9 Fib4_Order33
60127.271 -1400.0 957.1 Fib2_Order33
60127.273 -2600.0 885.7 Fib4_Order33
60127.276 -2200.0 1663.1 Fib2_Order33
60127.278 -2000.0 828.7 Fib4_Order33
60127.281 -600.0 680.4 Fib2_Order33
60127.291 -2200.0 948.4 Fib4_Order33
60127.293 -1000.0 767.2 Fib2_Order33
60127.296 600.0 961.9 Fib4_Order33
60127.298 600.0 980.1 Fib2_Order33
60127.301 -1400.0 1332.0 Fib4_Order33
60127.303 -2800.0 993.7 Fib2_Order33
60127.306 -4000.0 1224.9 Fib4_Order33
60127.308 -3400.0 1041.9 Fib2_Order33
60127.311 -1400.0 175651.1 Fib4_Order33
60127.313 -1000.0 931.3 Fib2_Order33
60127.316 -200.0 769.3 Fib4_Order33
60127.319 0.0 845.8 Fib2_Order33
60127.321 2000.0 975.5 Fib4_Order33
60127.257 -3800.0 2518.9 Fib4_Order32
60127.258 -3000.0 1060.2 Fib4_Order32
60127.263 -400.0 1691.4 Fib4_Order32
60127.266 -2400.0 1065.7 Fib2_Order32
60127.268 -800.0 1198.0 Fib4_Order32
60127.271 2000.0 1209.3 Fib2_Order32
60127.273 -1600.0 1133.1 Fib4_Order32
60127.276 200.0 822.6 Fib2_Order32
60127.278 -600.0 897.0 Fib4_Order32
60127.281 400.0 1052.6 Fib2_Order32
60127.291 400.0 1297.3 Fib4_Order32
60127.293 -1000.0 750.2 Fib2_Order32
60127.296 1000.0 1010.3 Fib4_Order32
60127.298 400.0 1214.4 Fib2_Order32
60127.303 -3800.0 162114.4 Fib2_Order32
60127.311 -1800.0 13443.4 Fib4_Order32
60127.313 2200.0 1489.1 Fib2_Order32
60127.316 -200.0 145673.1 Fib4_Order32
60127.319 800.0 1595.5 Fib2_Order32
60127.321 4400.0 77418.1 Fib4_Order32
60127.258 800.0 84460.3 Fib4_Order33
60127.266 -1600.0 1552.6 Fib2_Order33
60127.268 3000.0 1831.5 Fib4_Order33
60127.273 -2000.0 2167.4 Fib4_Order33
60127.278 400.0 1758.7 Fib4_Order33
60127.291 -800.0 1084.9 Fib4_Order33
60127.293 1200.0 1311.8 Fib2_Order33
60127.296 -2000.0 236694.4 Fib4_Order33
60127.298 1400.0 1362.8 Fib2_Order33
60127.301 1600.0 1472.5 Fib4_Order33
60127.303 2600.0 1044.8 Fib2_Order33
60127.313 2400.0 1268.1 Fib2_Order33
60127.319 400.0 1601.5 Fib2_Order33
